Composable constraints

We introduce a notion of compatibility between constraint encoding and compositional structure. Phrased in the language of category theory, it is given by a "composable constraint encoding". We show that every composable constraint encoding can be used to construct an equivalent notion of a constrained category in which morphisms are supplemented with the constraints they satisfy. We further describe how to express the compatibility of constraints with additional categorical structures of their targets, such as parallel composition, compactness, and time-symmetry. We present a variety of concrete examples. Some are familiar in the study of quantum protocols and quantum foundations, such as signalling and sectorial constraints; others arise by construction from basic categorical notions. We use the language developed to discuss the notion of intersectability of constraints and the simplifications it allows for when present, and to show that any time-symmetric theory of relational constraints admits a faithful notion of intersection.

==> figures/MeasAdj4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0.75) {};
		\node [style=none] (3) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/corelxi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (-0.75, 1.5) {$\xi$};
		\node [style=none] (105) at (-0.25, 1.5) {=};
		\node [style=gray dot] (106) at (0.25, 1.75) {};
		\node [style={black_dot}] (107) at (0.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (106) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discard_macro.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (140) at (0, 0.25) {};
		\node [style=none] (143) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (140) to (143.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/elambdasmall.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (7) at (-2, 0) {$\mathcal{E}(\lambda)$};
		\node [style=none] (8) at (-2, 0.5) {};
		\node [style=none] (9) at (-2, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (7);
		\draw (7) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identity_macro.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (140) at (0, 0.325) {};
		\node [style=none] (143) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=double edge] (140.center) to (143.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nolegsmall.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white_dot}] (7) at (-2, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unit_mod_nf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (-0.25, -0.25) {$\phi_{\ce}^{-1}$};
		\node [style=none] (4) at (-0.25, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> style.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{bolded edge}=[very thick]
\tikzstyle{dotted}=[dotted]
\tikzstyle{white spider}=[fill=white, draw=black, shape=circle, tikzit shape=circle]
\tikzstyle{grey spider}=[fill={rgb,255: red,191; green,191; blue,191}, draw=black, shape=circle]

% Edge styles

